On the role of mechanosensitive binding dynamics in the pattern formation of active surfaces

The actin cortex of an animal cell is a thin polymeric layer attached to the inner side of the plasma membrane. It plays a key role in shape regulation and pattern formation on the cellular and tissue scale and, in particular, generates the contractile ring during cell division. Experimental studies showed that the cortex is fluid-like but highly viscous on long time scales with a mechanics that is sensitively regulated by active and passive cross-linker molecules that tune active stress and shear viscosity. Here, we use an established minimal model of active surface dynamics of the cell cortex supplemented with the experimentally motivated feature of mechanosensitivity in cross-linker binding dynamics. Performing linear stability analysis and computer simulations, we show that cross-linker mechanosensitivity significantly enhances the versatility of pattern formation and enables self-organized formation of stable contractile rings.

==> Parameter Files/Fig1_panel_D.txt <==
Output folder : ./out
timestep : 1e-05
enditme : 1
################################################################################
koff_c : 50
kon_c: 200
init_c : 1
sigma_c : 100
magnitude_c : 0.005
################################################################################
peclet : 60
viscosity ratio : 0.1
outer fluid ratio : 0.01
nu : 0.25
alpha : 0
omega : 0.001
################################################################################


==> Parameter Files/Fig1_panel_E.txt <==
Output folder : ./out
timestep : 1e-05
enditme : 1
################################################################################
koff_c : 150
kon_c: 200
init_c : 1
sigma_c : 100
magnitude_c : 0.005
################################################################################
peclet : 120
viscosity ratio : 0.1
outer fluid ratio : 0.01
nu : 0.25
alpha : 0
omega : 0.001
################################################################################


==> Parameter Files/Fig1_panel_F.txt <==
Output folder : ./out
timestep : 1e-05
enditme : 1
################################################################################
koff_c : 250
kon_c: 200
init_c : 1
sigma_c : 100
magnitude_c : 0.005
################################################################################
peclet : 150
viscosity ratio : 0.1
outer fluid ratio : 0.01
nu : 0.25
alpha : 0
omega : 0.001
################################################################################


==> Parameter Files/Fig2_two_concentrations.txt <==
Output folder : ./out
timestep : 2.5e-07
enditme : 0.1
################################################################################
koff_m : 25
kon_m : 200
init_m : 10
sigma_m : -12.5
magnitude_m : 0.005
################################################################################
koff_c : 250
kon_c : 300
init_c : 10
sigma_c : 125
magnitude_c : 0.005
################################################################################
peclet : 400
viscosity ratio : 0.1
outer fluid ratio : 0.01
nu : 0.25
alpha : 10
omega : 0.001
################################################################################


==> Parameter Files/Fig3_panel_E-F.txt <==

debug: 0

output_folder:  ./out

concentration_switch: 1       % 0: does not solve the concentration problem, 1: solves the concentration problem
grid_velocity_switch: 1      % 0: grid velocity / displacement off, 1: surface grid / displacement off

% ====================== TIMESTEPS ========================

adapt->max iteration: 1
adapt->max timestep iteration: 1
adapt->max time iteration: 1

adapt->timestep:        0.0000025
adapt->min timestep:    200/10
adapt->max timestep:    200*1000
adapt->start time:      0.0
adapt->end time:        3

% ============== CONCENTRATION PARAMETER ==========================
concentration_mesh_dim: 1
concentration_mesh_name: c_mesh

concentration->tau_koff:                    100                  % degenration rate
concentration->tau_kon_R:                   100                 % production rate

concentration->c_0:                         1                       % preferred concentration
concentration->f_factor:                    2                  % factor in front of the Hill equation

concentration->c_init:                      1                    % initial concentration
concentration->init_mode:                   1                 % 
concentration->magnitude:                   0.0001

concentration->random_seed:                 1
concentration->lower_bound:                 -0.0001
concentration->upper_bound:                 0.0001

concentration->min_concentration_change:    0.1

% ============== FLUID PARAMETER ==========================
stokes->viscosity_ratio:             0.1
stokes->outer_fluid_ratio:           0.01
stokes->nu:                          0.25
stokes->peclet:                      125
stokes->alpha:                       0 
stokes->sigma_c:		             100
stokes->eta_s_mode:                  1                              % function eta_s = eta_s0 * g(c) 
stokes->eta_s_parameter_p:           0.1                            %1.  g(c)=1
                                                                    %2.  g(c)=c^2
                                                                    %3.  g(c)=(1+p)c^2/(p+c^2)
stokes->omega:                       0.001
stokes->volumeRestoreConstant:       0.125/${adapt->timestep}

mesh_dim: 2

dimension of world: 2
mesh_name: mesh

% ============== OTHER PARAMETER ==========================
axisymmetric: 1

% ====================== MESH =============================

mesh_folder: meshes
${mesh_name}->macro file name: ./${mesh_folder}/fluid_domain_0.5xfiner.2d
${mesh_name}->global refinements: 0
${mesh_name}->check: 0
stokes->space->mesh:     ${mesh_name}


${concentration_mesh_name}->macro file name: ./${mesh_folder}/active_surface_0.5xfiner.2d
${concentration_mesh_name}->global refinements: 0
${concentration_mesh_name}->check: 0
concentration->space->mesh:     ${concentration_mesh_name}


% =========== OUTPUT ==============================================

output_filename: $./out/output  % still to implement

% =========== OUTPUT 2D ==============================================

stokes->space->output[0]->filename: $./out/u1_
stokes->space->output[1]->filename: $./out/u2_
stokes->space->output[2]->filename: $./out/p_
cellFlow->output->filename: $./out/cell_flow
surface_normals->output->filename: $./out/surface_normals


concentration->space->output->filename: $./out/c_
c_debugFields->output->filename: $./out/c_debugFields
ns_debugFieldsP1->output->filename: $./out/stokes_debugFieldsP1_
conc_debugFieldsP2->output->filename: $./out/conc_debugFieldsP2_

% ============= PROBLEM-SPACES ==================================

stokes->space->components: 3
stokes->space->polynomial degree[0]: 2
stokes->space->polynomial degree[1]: 2
stokes->space->polynomial degree[2]: 1
stokes->space->dim: ${mesh_dim}


concentration->space->components: 1
concentration->space->polynomial degree[0]: 1
concentration->space->name: [c]
concentration->space->dim: ${concentration_mesh_dim}

% ================== SOLVER ======================================

stokes->space->solver: direct
stokes->space->solver->use old initial guess: 1
stokes->space->solver->symmetric strategy: 0
stokes->space->solver->store symbolic: 0
stokes->space->solver->ell:               8
stokes->space->solver->max iteration:     200
stokes->space->solver->tolerance: 1e-4              
stokes->space->solver->info: 1
stokes->space->solver->left precon:       ilu

concentration->space->solver: direct
concentration->space->solver->use old initial guess: 1
concentration->space->solver->symmetric strategy: 0
concentration->space->solver->store symbolic: 0
concentration->space->solver->ell:               8
concentration->space->solver->max iteration:     200
concentration->space->solver->tolerance: 1e-5
concentration->space->solver->info: 1
concentration->space->solver->left precon:       ilu


%======================= Laplace Parameters ===============

laplace_->space->components: 2 % 2 for simple Laplace, 4 for Bi-Laplace
laplace_->space->polynomial degree[0]: 1
laplace_->space->polynomial degree[1]: 1
laplace_->space->polynomial degree[2]: 1
laplace_->space->polynomial degree[3]: 1
laplace_->space->dim: 2

laplace_->space->solver: direct
laplace_->space->solver->use old initial guess: 1
laplace_->space->solver->symmetric strategy: 0
laplace_->space->solver->store symbolic: 0
laplace_->space->solver->ell:               8
laplace_->space->solver->max iteration:     200
laplace_->space->solver->tolerance: 1.e-5
laplace_->space->solver->info: 1
laplace_->space->solver->left precon:       ilu
laplace_->space->mesh:     ${mesh_name}

% =================== OUTPUT =========================================

every: 1000
stokes->space->output[0]->ParaView animation: 1
stokes->space->output[0]->ParaView format: 1
stokes->space->output[0]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[0]->append index: 1
stokes->space->output[0]->index length: 9
stokes->space->output[0]->index decimals: 7

stokes->space->output[1]->ParaView animation: 1
stokes->space->output[1]->ParaView format: 1
stokes->space->output[1]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[1]->append index: 1
stokes->space->output[1]->index length: 9
stokes->space->output[1]->index decimals: 7

stokes->space->output[2]->ParaView animation: 1
stokes->space->output[2]->ParaView format: 1
stokes->space->output[2]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[2]->append index: 1
stokes->space->output[2]->index length: 9
stokes->space->output[2]->index decimals: 7

cellFlow->output->ParaView animation: 1
cellFlow->output->ParaView format: 1
cellFlow->output->write every i-th timestep: ${every}
cellFlow->output->append index: 1
cellFlow->output->index length: 9
cellFlow->output->index decimals: 7

surface_normals->output->ParaView animation: 1
surface_normals->output->ParaView format: 1
surface_normals->output->write every i-th timestep: ${every}
surface_normals->output->append index: 1
surface_normals->output->index length: 9
surface_normals->output->index decimals: 7

concentration->space->output->ParaView animation: 1
concentration->space->output->ParaView format: 1
concentration->space->output->write every i-th timestep: ${every}
%concentration->space->output->compression:  gzip
concentration->space->output->append index: 1
concentration->space->output->index length: 9
concentration->space->output->index decimals: 7

c_debugFields->output->ParaView animation: 1
c_debugFields->output->ParaView format: 1
c_debugFields->output->write every i-th timestep: ${every}
c_debugFields->output->append index: 1
c_debugFields->output->index length: 9
c_debugFields->output->index decimals: 7

%laplace_->space->output->filename: $./out/L_
%laplace_->space->output->ParaView animation: 1
%laplace_->space->output->ParaView format: 1
%laplace_->space->output->write every i-th timestep: ${every}
%laplace_->space->output->append index: 1
%laplace_->space->output->index length: 9
%laplace_->space->output->index decimals: 7

ns_debugFieldsP1->output->ParaView animation: 1
ns_debugFieldsP1->output->ParaView format: 1
ns_debugFieldsP1->output->write every i-th timestep: ${every}
ns_debugFieldsP1->output->append index: 1
ns_debugFieldsP1->output->index length: 9
ns_debugFieldsP1->output->index decimals: 7

conc_debugFieldsP2->output->ParaView animation: 1
conc_debugFieldsP2->output->ParaView format: 1
conc_debugFieldsP2->output->write every i-th timestep: ${every}
conc_debugFieldsP2->output->append index: 1
conc_debugFieldsP2->output->index length: 9
conc_debugFieldsP2->output->index decimals: 7

% ====================== MAIN INITFILE ====================

% helper problem to initialize all FeSpaces
stokes_ale->mesh: ${mesh_name}
stokes_ale->dim: ${mesh_dim}
stokes_ale->components: 3 % 4+${axisymmetric}

% ====================== ESTIMATORS =======================
adapt->strategy: 0   % 0=explicit, 1=implicit

WAIT: 1

%reinit->infinity value:						1.e15
%reinit->tolerance:							1.e-10
%reinit->maximal number of iteration steps: 	1000
%reinit->Gauss-Seidel iteration:				1
%reinit->boundary initialization:			1
%phase domain:										1



==> Parameter Files/Fig4_panel_E_p01.txt <==

debug: 0

output_folder:  ./out

concentration_switch: 1       % 0: does not solve the concentration problem, 1: solves the concentration problem
grid_velocity_switch: 1      % 0: grid velocity / displacement off, 1: surface grid / displacement off

% ====================== TIMESTEPS ========================

adapt->max iteration: 1
adapt->max timestep iteration: 1
adapt->max time iteration: 1

adapt->timestep:        0.0000025
adapt->min timestep:    200/10
adapt->max timestep:    200*1000
adapt->start time:      0.0
adapt->end time:        1.5

% ============== CONCENTRATION PARAMETER ==========================
concentration_mesh_dim: 1
concentration_mesh_name: c_mesh

concentration->tau_koff:                    100                  % degenration rate
concentration->tau_kon_R:                   100                 % production rate

concentration->c_0:                         1                       % preferred concentration
concentration->f_factor:                    2                  % factor in front of the Hill equation

concentration->c_init:                      1                    % initial concentration
concentration->init_mode:                   1                 % 
concentration->magnitude:                   0.0001

concentration->random_seed:                 1
concentration->lower_bound:                 -0.0001
concentration->upper_bound:                 0.0001

concentration->min_concentration_change:    0.1

% ============== FLUID PARAMETER ==========================
stokes->viscosity_ratio:             0.1
stokes->outer_fluid_ratio:           0.01
stokes->nu:                          0.25
stokes->peclet:                      125
stokes->alpha:                       0 
stokes->sigma_c:		             100
stokes->eta_s_mode:                  3                   % function eta_s = eta_s0 * g(c) 
stokes->eta_s_parameter_p:           0.1            %1.  g(c)=1
                                                                    %2.  g(c)=c^2
                                                                    %3.  g(c)=(1+p)c^2/(p+c^2)
stokes->omega:                       0.001
stokes->volumeRestoreConstant:       0.125/${adapt->timestep}

mesh_dim: 2

dimension of world: 2
mesh_name: mesh

% ============== OTHER PARAMETER ==========================
axisymmetric: 1

% ====================== MESH =============================

mesh_folder: meshes
${mesh_name}->macro file name: ./${mesh_folder}/fluid_domain_0.5xfiner.2d
${mesh_name}->global refinements: 0
${mesh_name}->check: 0
stokes->space->mesh:     ${mesh_name}


${concentration_mesh_name}->macro file name: ./${mesh_folder}/active_surface_0.5xfiner.2d
${concentration_mesh_name}->global refinements: 0
${concentration_mesh_name}->check: 0
concentration->space->mesh:     ${concentration_mesh_name}


% =========== OUTPUT ==============================================

output_filename: $./out/output  % still to implement

% =========== OUTPUT 2D ==============================================

stokes->space->output[0]->filename: $./out/u1_
stokes->space->output[1]->filename: $./out/u2_
stokes->space->output[2]->filename: $./out/p_
cellFlow->output->filename: $./out/cell_flow
surface_normals->output->filename: $./out/surface_normals


concentration->space->output->filename: $./out/c_
c_debugFields->output->filename: $./out/c_debugFields
ns_debugFieldsP1->output->filename: $./out/stokes_debugFieldsP1_
conc_debugFieldsP2->output->filename: $./out/conc_debugFieldsP2_

% ============= PROBLEM-SPACES ==================================

stokes->space->components: 3
stokes->space->polynomial degree[0]: 2
stokes->space->polynomial degree[1]: 2
stokes->space->polynomial degree[2]: 1
stokes->space->dim: ${mesh_dim}


concentration->space->components: 1
concentration->space->polynomial degree[0]: 1
concentration->space->name: [c]
concentration->space->dim: ${concentration_mesh_dim}

% ================== SOLVER ======================================

stokes->space->solver: direct
stokes->space->solver->use old initial guess: 1
stokes->space->solver->symmetric strategy: 0
stokes->space->solver->store symbolic: 0
stokes->space->solver->ell:               8
stokes->space->solver->max iteration:     200
stokes->space->solver->tolerance: 1e-4              
stokes->space->solver->info: 1
stokes->space->solver->left precon:       ilu

concentration->space->solver: direct
concentration->space->solver->use old initial guess: 1
concentration->space->solver->symmetric strategy: 0
concentration->space->solver->store symbolic: 0
concentration->space->solver->ell:               8
concentration->space->solver->max iteration:     200
concentration->space->solver->tolerance: 1e-5
concentration->space->solver->info: 1
concentration->space->solver->left precon:       ilu


%======================= Laplace Parameters ===============

laplace_->space->components: 2 % 2 for simple Laplace, 4 for Bi-Laplace
laplace_->space->polynomial degree[0]: 1
laplace_->space->polynomial degree[1]: 1
laplace_->space->polynomial degree[2]: 1
laplace_->space->polynomial degree[3]: 1
laplace_->space->dim: 2

laplace_->space->solver: direct
laplace_->space->solver->use old initial guess: 1
laplace_->space->solver->symmetric strategy: 0
laplace_->space->solver->store symbolic: 0
laplace_->space->solver->ell:               8
laplace_->space->solver->max iteration:     200
laplace_->space->solver->tolerance: 1.e-5
laplace_->space->solver->info: 1
laplace_->space->solver->left precon:       ilu
laplace_->space->mesh:     ${mesh_name}

% =================== OUTPUT =========================================

every: 1000
stokes->space->output[0]->ParaView animation: 1
stokes->space->output[0]->ParaView format: 1
stokes->space->output[0]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[0]->append index: 1
stokes->space->output[0]->index length: 9
stokes->space->output[0]->index decimals: 7

stokes->space->output[1]->ParaView animation: 1
stokes->space->output[1]->ParaView format: 1
stokes->space->output[1]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[1]->append index: 1
stokes->space->output[1]->index length: 9
stokes->space->output[1]->index decimals: 7

stokes->space->output[2]->ParaView animation: 1
stokes->space->output[2]->ParaView format: 1
stokes->space->output[2]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[2]->append index: 1
stokes->space->output[2]->index length: 9
stokes->space->output[2]->index decimals: 7

cellFlow->output->ParaView animation: 1
cellFlow->output->ParaView format: 1
cellFlow->output->write every i-th timestep: ${every}
cellFlow->output->append index: 1
cellFlow->output->index length: 9
cellFlow->output->index decimals: 7

surface_normals->output->ParaView animation: 1
surface_normals->output->ParaView format: 1
surface_normals->output->write every i-th timestep: ${every}
surface_normals->output->append index: 1
surface_normals->output->index length: 9
surface_normals->output->index decimals: 7

concentration->space->output->ParaView animation: 1
concentration->space->output->ParaView format: 1
concentration->space->output->write every i-th timestep: ${every}
%concentration->space->output->compression:  gzip
concentration->space->output->append index: 1
concentration->space->output->index length: 9
concentration->space->output->index decimals: 7

c_debugFields->output->ParaView animation: 1
c_debugFields->output->ParaView format: 1
c_debugFields->output->write every i-th timestep: ${every}
c_debugFields->output->append index: 1
c_debugFields->output->index length: 9
c_debugFields->output->index decimals: 7

%laplace_->space->output->filename: $./out/L_
%laplace_->space->output->ParaView animation: 1
%laplace_->space->output->ParaView format: 1
%laplace_->space->output->write every i-th timestep: ${every}
%laplace_->space->output->append index: 1
%laplace_->space->output->index length: 9
%laplace_->space->output->index decimals: 7

ns_debugFieldsP1->output->ParaView animation: 1
ns_debugFieldsP1->output->ParaView format: 1
ns_debugFieldsP1->output->write every i-th timestep: ${every}
ns_debugFieldsP1->output->append index: 1
ns_debugFieldsP1->output->index length: 9
ns_debugFieldsP1->output->index decimals: 7

conc_debugFieldsP2->output->ParaView animation: 1
conc_debugFieldsP2->output->ParaView format: 1
conc_debugFieldsP2->output->write every i-th timestep: ${every}
conc_debugFieldsP2->output->append index: 1
conc_debugFieldsP2->output->index length: 9
conc_debugFieldsP2->output->index decimals: 7

% ====================== MAIN INITFILE ====================

% helper problem to initialize all FeSpaces
stokes_ale->mesh: ${mesh_name}
stokes_ale->dim: ${mesh_dim}
stokes_ale->components: 3 % 4+${axisymmetric}

% ====================== ESTIMATORS =======================
adapt->strategy: 0   % 0=explicit, 1=implicit

WAIT: 1

%reinit->infinity value:						1.e15
%reinit->tolerance:							1.e-10
%reinit->maximal number of iteration steps: 	1000
%reinit->Gauss-Seidel iteration:				1
%reinit->boundary initialization:			1
%phase domain:										1



==> Parameter Files/Fig4_panel_E_p1.txt <==

debug: 0

output_folder:  ./out

concentration_switch: 1       % 0: does not solve the concentration problem, 1: solves the concentration problem
grid_velocity_switch: 1      % 0: grid velocity / displacement off, 1: surface grid / displacement off

% ====================== TIMESTEPS ========================

adapt->max iteration: 1
adapt->max timestep iteration: 1
adapt->max time iteration: 1

adapt->timestep:        0.0000025
adapt->min timestep:    200/10
adapt->max timestep:    200*1000
adapt->start time:      0.0
adapt->end time:        1.5

% ============== CONCENTRATION PARAMETER ==========================
concentration_mesh_dim: 1
concentration_mesh_name: c_mesh

concentration->tau_koff:                    100                  % degenration rate
concentration->tau_kon_R:                   100                 % production rate

concentration->c_0:                         1                       % preferred concentration
concentration->f_factor:                    2                  % factor in front of the Hill equation

concentration->c_init:                      1                    % initial concentration
concentration->init_mode:                   1                 % 
concentration->magnitude:                   0.0001

concentration->random_seed:                 1
concentration->lower_bound:                 -0.0001
concentration->upper_bound:                 0.0001

concentration->min_concentration_change:    0.1

% ============== FLUID PARAMETER ==========================
stokes->viscosity_ratio:             0.1
stokes->outer_fluid_ratio:           0.01
stokes->nu:                          0.25
stokes->peclet:                      125
stokes->alpha:                       0 
stokes->sigma_c:		             100
stokes->eta_s_mode:                  3                   % function eta_s = eta_s0 * g(c) 
stokes->eta_s_parameter_p:           1            %1.  g(c)=1
                                                                    %2.  g(c)=c^2
                                                                    %3.  g(c)=(1+p)c^2/(p+c^2)
stokes->omega:                       0.001
stokes->volumeRestoreConstant:       0.125/${adapt->timestep}

mesh_dim: 2

dimension of world: 2
mesh_name: mesh

% ============== OTHER PARAMETER ==========================
axisymmetric: 1

% ====================== MESH =============================

mesh_folder: meshes
${mesh_name}->macro file name: ./${mesh_folder}/fluid_domain_0.5xfiner.2d
${mesh_name}->global refinements: 0
${mesh_name}->check: 0
stokes->space->mesh:     ${mesh_name}


${concentration_mesh_name}->macro file name: ./${mesh_folder}/active_surface_0.5xfiner.2d
${concentration_mesh_name}->global refinements: 0
${concentration_mesh_name}->check: 0
concentration->space->mesh:     ${concentration_mesh_name}


% =========== OUTPUT ==============================================

output_filename: $./out/output  % still to implement

% =========== OUTPUT 2D ==============================================

stokes->space->output[0]->filename: $./out/u1_
stokes->space->output[1]->filename: $./out/u2_
stokes->space->output[2]->filename: $./out/p_
cellFlow->output->filename: $./out/cell_flow
surface_normals->output->filename: $./out/surface_normals


concentration->space->output->filename: $./out/c_
c_debugFields->output->filename: $./out/c_debugFields
ns_debugFieldsP1->output->filename: $./out/stokes_debugFieldsP1_
conc_debugFieldsP2->output->filename: $./out/conc_debugFieldsP2_

% ============= PROBLEM-SPACES ==================================

stokes->space->components: 3
stokes->space->polynomial degree[0]: 2
stokes->space->polynomial degree[1]: 2
stokes->space->polynomial degree[2]: 1
stokes->space->dim: ${mesh_dim}


concentration->space->components: 1
concentration->space->polynomial degree[0]: 1
concentration->space->name: [c]
concentration->space->dim: ${concentration_mesh_dim}

% ================== SOLVER ======================================

stokes->space->solver: direct
stokes->space->solver->use old initial guess: 1
stokes->space->solver->symmetric strategy: 0
stokes->space->solver->store symbolic: 0
stokes->space->solver->ell:               8
stokes->space->solver->max iteration:     200
stokes->space->solver->tolerance: 1e-4              
stokes->space->solver->info: 1
stokes->space->solver->left precon:       ilu

concentration->space->solver: direct
concentration->space->solver->use old initial guess: 1
concentration->space->solver->symmetric strategy: 0
concentration->space->solver->store symbolic: 0
concentration->space->solver->ell:               8
concentration->space->solver->max iteration:     200
concentration->space->solver->tolerance: 1e-5
concentration->space->solver->info: 1
concentration->space->solver->left precon:       ilu


%======================= Laplace Parameters ===============

laplace_->space->components: 2 % 2 for simple Laplace, 4 for Bi-Laplace
laplace_->space->polynomial degree[0]: 1
laplace_->space->polynomial degree[1]: 1
laplace_->space->polynomial degree[2]: 1
laplace_->space->polynomial degree[3]: 1
laplace_->space->dim: 2

laplace_->space->solver: direct
laplace_->space->solver->use old initial guess: 1
laplace_->space->solver->symmetric strategy: 0
laplace_->space->solver->store symbolic: 0
laplace_->space->solver->ell:               8
laplace_->space->solver->max iteration:     200
laplace_->space->solver->tolerance: 1.e-5
laplace_->space->solver->info: 1
laplace_->space->solver->left precon:       ilu
laplace_->space->mesh:     ${mesh_name}

% =================== OUTPUT =========================================

every: 1000
stokes->space->output[0]->ParaView animation: 1
stokes->space->output[0]->ParaView format: 1
stokes->space->output[0]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[0]->append index: 1
stokes->space->output[0]->index length: 9
stokes->space->output[0]->index decimals: 7

stokes->space->output[1]->ParaView animation: 1
stokes->space->output[1]->ParaView format: 1
stokes->space->output[1]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[1]->append index: 1
stokes->space->output[1]->index length: 9
stokes->space->output[1]->index decimals: 7

stokes->space->output[2]->ParaView animation: 1
stokes->space->output[2]->ParaView format: 1
stokes->space->output[2]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[2]->append index: 1
stokes->space->output[2]->index length: 9
stokes->space->output[2]->index decimals: 7

cellFlow->output->ParaView animation: 1
cellFlow->output->ParaView format: 1
cellFlow->output->write every i-th timestep: ${every}
cellFlow->output->append index: 1
cellFlow->output->index length: 9
cellFlow->output->index decimals: 7

surface_normals->output->ParaView animation: 1
surface_normals->output->ParaView format: 1
surface_normals->output->write every i-th timestep: ${every}
surface_normals->output->append index: 1
surface_normals->output->index length: 9
surface_normals->output->index decimals: 7

concentration->space->output->ParaView animation: 1
concentration->space->output->ParaView format: 1
concentration->space->output->write every i-th timestep: ${every}
%concentration->space->output->compression:  gzip
concentration->space->output->append index: 1
concentration->space->output->index length: 9
concentration->space->output->index decimals: 7

c_debugFields->output->ParaView animation: 1
c_debugFields->output->ParaView format: 1
c_debugFields->output->write every i-th timestep: ${every}
c_debugFields->output->append index: 1
c_debugFields->output->index length: 9
c_debugFields->output->index decimals: 7

%laplace_->space->output->filename: $./out/L_
%laplace_->space->output->ParaView animation: 1
%laplace_->space->output->ParaView format: 1
%laplace_->space->output->write every i-th timestep: ${every}
%laplace_->space->output->append index: 1
%laplace_->space->output->index length: 9
%laplace_->space->output->index decimals: 7

ns_debugFieldsP1->output->ParaView animation: 1
ns_debugFieldsP1->output->ParaView format: 1
ns_debugFieldsP1->output->write every i-th timestep: ${every}
ns_debugFieldsP1->output->append index: 1
ns_debugFieldsP1->output->index length: 9
ns_debugFieldsP1->output->index decimals: 7

conc_debugFieldsP2->output->ParaView animation: 1
conc_debugFieldsP2->output->ParaView format: 1
conc_debugFieldsP2->output->write every i-th timestep: ${every}
conc_debugFieldsP2->output->append index: 1
conc_debugFieldsP2->output->index length: 9
conc_debugFieldsP2->output->index decimals: 7

% ====================== MAIN INITFILE ====================

% helper problem to initialize all FeSpaces
stokes_ale->mesh: ${mesh_name}
stokes_ale->dim: ${mesh_dim}
stokes_ale->components: 3 % 4+${axisymmetric}

% ====================== ESTIMATORS =======================
adapt->strategy: 0   % 0=explicit, 1=implicit

WAIT: 1

%reinit->infinity value:						1.e15
%reinit->tolerance:							1.e-10
%reinit->maximal number of iteration steps: 	1000
%reinit->Gauss-Seidel iteration:				1
%reinit->boundary initialization:			1
%phase domain:										1



==> Parameter Files/Fig4_panel_E_p2.txt <==

debug: 0

output_folder:  ./out

concentration_switch: 1       % 0: does not solve the concentration problem, 1: solves the concentration problem
grid_velocity_switch: 1      % 0: grid velocity / displacement off, 1: surface grid / displacement off

% ====================== TIMESTEPS ========================

adapt->max iteration: 1
adapt->max timestep iteration: 1
adapt->max time iteration: 1

adapt->timestep:        0.0000025
adapt->min timestep:    200/10
adapt->max timestep:    200*1000
adapt->start time:      0.0
adapt->end time:        1.5

% ============== CONCENTRATION PARAMETER ==========================
concentration_mesh_dim: 1
concentration_mesh_name: c_mesh

concentration->tau_koff:                    100                  % degenration rate
concentration->tau_kon_R:                   100                 % production rate

concentration->c_0:                         1                       % preferred concentration
concentration->f_factor:                    2                  % factor in front of the Hill equation

concentration->c_init:                      1                    % initial concentration
concentration->init_mode:                   1                 % 
concentration->magnitude:                   0.0001

concentration->random_seed:                 1
concentration->lower_bound:                 -0.0001
concentration->upper_bound:                 0.0001

concentration->min_concentration_change:    0.1

% ============== FLUID PARAMETER ==========================
stokes->viscosity_ratio:             0.1
stokes->outer_fluid_ratio:           0.01
stokes->nu:                          0.25
stokes->peclet:                      125
stokes->alpha:                       0 
stokes->sigma_c:		             100
stokes->eta_s_mode:                  3                   % function eta_s = eta_s0 * g(c) 
stokes->eta_s_parameter_p:           2            %1.  g(c)=1
                                                                    %2.  g(c)=c^2
                                                                    %3.  g(c)=(1+p)c^2/(p+c^2)
stokes->omega:                       0.001
stokes->volumeRestoreConstant:       0.125/${adapt->timestep}

mesh_dim: 2

dimension of world: 2
mesh_name: mesh

% ============== OTHER PARAMETER ==========================
axisymmetric: 1

% ====================== MESH =============================

mesh_folder: meshes
${mesh_name}->macro file name: ./${mesh_folder}/fluid_domain_0.5xfiner.2d
${mesh_name}->global refinements: 0
${mesh_name}->check: 0
stokes->space->mesh:     ${mesh_name}


${concentration_mesh_name}->macro file name: ./${mesh_folder}/active_surface_0.5xfiner.2d
${concentration_mesh_name}->global refinements: 0
${concentration_mesh_name}->check: 0
concentration->space->mesh:     ${concentration_mesh_name}


% =========== OUTPUT ==============================================

output_filename: $./out/output  % still to implement

% =========== OUTPUT 2D ==============================================

stokes->space->output[0]->filename: $./out/u1_
stokes->space->output[1]->filename: $./out/u2_
stokes->space->output[2]->filename: $./out/p_
cellFlow->output->filename: $./out/cell_flow
surface_normals->output->filename: $./out/surface_normals


concentration->space->output->filename: $./out/c_
c_debugFields->output->filename: $./out/c_debugFields
ns_debugFieldsP1->output->filename: $./out/stokes_debugFieldsP1_
conc_debugFieldsP2->output->filename: $./out/conc_debugFieldsP2_

% ============= PROBLEM-SPACES ==================================

stokes->space->components: 3
stokes->space->polynomial degree[0]: 2
stokes->space->polynomial degree[1]: 2
stokes->space->polynomial degree[2]: 1
stokes->space->dim: ${mesh_dim}


concentration->space->components: 1
concentration->space->polynomial degree[0]: 1
concentration->space->name: [c]
concentration->space->dim: ${concentration_mesh_dim}

% ================== SOLVER ======================================

stokes->space->solver: direct
stokes->space->solver->use old initial guess: 1
stokes->space->solver->symmetric strategy: 0
stokes->space->solver->store symbolic: 0
stokes->space->solver->ell:               8
stokes->space->solver->max iteration:     200
stokes->space->solver->tolerance: 1e-4              
stokes->space->solver->info: 1
stokes->space->solver->left precon:       ilu

concentration->space->solver: direct
concentration->space->solver->use old initial guess: 1
concentration->space->solver->symmetric strategy: 0
concentration->space->solver->store symbolic: 0
concentration->space->solver->ell:               8
concentration->space->solver->max iteration:     200
concentration->space->solver->tolerance: 1e-5
concentration->space->solver->info: 1
concentration->space->solver->left precon:       ilu


%======================= Laplace Parameters ===============

laplace_->space->components: 2 % 2 for simple Laplace, 4 for Bi-Laplace
laplace_->space->polynomial degree[0]: 1
laplace_->space->polynomial degree[1]: 1
laplace_->space->polynomial degree[2]: 1
laplace_->space->polynomial degree[3]: 1
laplace_->space->dim: 2

laplace_->space->solver: direct
laplace_->space->solver->use old initial guess: 1
laplace_->space->solver->symmetric strategy: 0
laplace_->space->solver->store symbolic: 0
laplace_->space->solver->ell:               8
laplace_->space->solver->max iteration:     200
laplace_->space->solver->tolerance: 1.e-5
laplace_->space->solver->info: 1
laplace_->space->solver->left precon:       ilu
laplace_->space->mesh:     ${mesh_name}

% =================== OUTPUT =========================================

every: 1000
stokes->space->output[0]->ParaView animation: 1
stokes->space->output[0]->ParaView format: 1
stokes->space->output[0]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[0]->append index: 1
stokes->space->output[0]->index length: 9
stokes->space->output[0]->index decimals: 7

stokes->space->output[1]->ParaView animation: 1
stokes->space->output[1]->ParaView format: 1
stokes->space->output[1]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[1]->append index: 1
stokes->space->output[1]->index length: 9
stokes->space->output[1]->index decimals: 7

stokes->space->output[2]->ParaView animation: 1
stokes->space->output[2]->ParaView format: 1
stokes->space->output[2]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[2]->append index: 1
stokes->space->output[2]->index length: 9
stokes->space->output[2]->index decimals: 7

cellFlow->output->ParaView animation: 1
cellFlow->output->ParaView format: 1
cellFlow->output->write every i-th timestep: ${every}
cellFlow->output->append index: 1
cellFlow->output->index length: 9
cellFlow->output->index decimals: 7

surface_normals->output->ParaView animation: 1
surface_normals->output->ParaView format: 1
surface_normals->output->write every i-th timestep: ${every}
surface_normals->output->append index: 1
surface_normals->output->index length: 9
surface_normals->output->index decimals: 7

concentration->space->output->ParaView animation: 1
concentration->space->output->ParaView format: 1
concentration->space->output->write every i-th timestep: ${every}
%concentration->space->output->compression:  gzip
concentration->space->output->append index: 1
concentration->space->output->index length: 9
concentration->space->output->index decimals: 7

c_debugFields->output->ParaView animation: 1
c_debugFields->output->ParaView format: 1
c_debugFields->output->write every i-th timestep: ${every}
c_debugFields->output->append index: 1
c_debugFields->output->index length: 9
c_debugFields->output->index decimals: 7

%laplace_->space->output->filename: $./out/L_
%laplace_->space->output->ParaView animation: 1
%laplace_->space->output->ParaView format: 1
%laplace_->space->output->write every i-th timestep: ${every}
%laplace_->space->output->append index: 1
%laplace_->space->output->index length: 9
%laplace_->space->output->index decimals: 7

ns_debugFieldsP1->output->ParaView animation: 1
ns_debugFieldsP1->output->ParaView format: 1
ns_debugFieldsP1->output->write every i-th timestep: ${every}
ns_debugFieldsP1->output->append index: 1
ns_debugFieldsP1->output->index length: 9
ns_debugFieldsP1->output->index decimals: 7

conc_debugFieldsP2->output->ParaView animation: 1
conc_debugFieldsP2->output->ParaView format: 1
conc_debugFieldsP2->output->write every i-th timestep: ${every}
conc_debugFieldsP2->output->append index: 1
conc_debugFieldsP2->output->index length: 9
conc_debugFieldsP2->output->index decimals: 7

% ====================== MAIN INITFILE ====================

% helper problem to initialize all FeSpaces
stokes_ale->mesh: ${mesh_name}
stokes_ale->dim: ${mesh_dim}
stokes_ale->components: 3 % 4+${axisymmetric}

% ====================== ESTIMATORS =======================
adapt->strategy: 0   % 0=explicit, 1=implicit

WAIT: 1

%reinit->infinity value:						1.e15
%reinit->tolerance:							1.e-10
%reinit->maximal number of iteration steps: 	1000
%reinit->Gauss-Seidel iteration:				1
%reinit->boundary initialization:			1
%phase domain:										1



==> Parameter Files/Fig_S1_p10.txt <==

debug: 0

output_folder:  ./out

concentration_switch: 1       % 0: does not solve the concentration problem, 1: solves the concentration problem
grid_velocity_switch: 1      % 0: grid velocity / displacement off, 1: surface grid / displacement off

% ====================== TIMESTEPS ========================

adapt->max iteration: 1
adapt->max timestep iteration: 1
adapt->max time iteration: 1

adapt->timestep:        0.0000025
adapt->min timestep:    200/10
adapt->max timestep:    200*1000
adapt->start time:      0.0
adapt->end time:        1.5

% ============== CONCENTRATION PARAMETER ==========================
concentration_mesh_dim: 1
concentration_mesh_name: c_mesh

concentration->tau_koff:                    100                  % degenration rate
concentration->tau_kon_R:                   100                 % production rate

concentration->c_0:                         1                       % preferred concentration
concentration->f_factor:                    2                  % factor in front of the Hill equation

concentration->c_init:                      1                    % initial concentration
concentration->init_mode:                   1                 % 
concentration->magnitude:                   0.0001

concentration->random_seed:                 1
concentration->lower_bound:                 -0.0001
concentration->upper_bound:                 0.0001

concentration->min_concentration_change:    0.1

% ============== FLUID PARAMETER ==========================
stokes->viscosity_ratio:             0.1
stokes->outer_fluid_ratio:           0.01
stokes->nu:                          0.25
stokes->peclet:                      125
stokes->alpha:                       0 
stokes->sigma_c:		             100
stokes->eta_s_mode:                  3                   % function eta_s = eta_s0 * g(c) 
stokes->eta_s_parameter_p:           10            %1.  g(c)=1
                                                                    %2.  g(c)=c^2
                                                                    %3.  g(c)=(1+p)c^2/(p+c^2)
stokes->omega:                       0.001
stokes->volumeRestoreConstant:       0.125/${adapt->timestep}

mesh_dim: 2

dimension of world: 2
mesh_name: mesh

% ============== OTHER PARAMETER ==========================
axisymmetric: 1

% ====================== MESH =============================

mesh_folder: meshes
${mesh_name}->macro file name: ./${mesh_folder}/fluid_domain_0.5xfiner.2d
${mesh_name}->global refinements: 0
${mesh_name}->check: 0
stokes->space->mesh:     ${mesh_name}


${concentration_mesh_name}->macro file name: ./${mesh_folder}/active_surface_0.5xfiner.2d
${concentration_mesh_name}->global refinements: 0
${concentration_mesh_name}->check: 0
concentration->space->mesh:     ${concentration_mesh_name}


% =========== OUTPUT ==============================================

output_filename: $./out/output  % still to implement

% =========== OUTPUT 2D ==============================================

stokes->space->output[0]->filename: $./out/u1_
stokes->space->output[1]->filename: $./out/u2_
stokes->space->output[2]->filename: $./out/p_
cellFlow->output->filename: $./out/cell_flow
surface_normals->output->filename: $./out/surface_normals


concentration->space->output->filename: $./out/c_
c_debugFields->output->filename: $./out/c_debugFields
ns_debugFieldsP1->output->filename: $./out/stokes_debugFieldsP1_
conc_debugFieldsP2->output->filename: $./out/conc_debugFieldsP2_

% ============= PROBLEM-SPACES ==================================

stokes->space->components: 3
stokes->space->polynomial degree[0]: 2
stokes->space->polynomial degree[1]: 2
stokes->space->polynomial degree[2]: 1
stokes->space->dim: ${mesh_dim}


concentration->space->components: 1
concentration->space->polynomial degree[0]: 1
concentration->space->name: [c]
concentration->space->dim: ${concentration_mesh_dim}

% ================== SOLVER ======================================

stokes->space->solver: direct
stokes->space->solver->use old initial guess: 1
stokes->space->solver->symmetric strategy: 0
stokes->space->solver->store symbolic: 0
stokes->space->solver->ell:               8
stokes->space->solver->max iteration:     200
stokes->space->solver->tolerance: 1e-4              
stokes->space->solver->info: 1
stokes->space->solver->left precon:       ilu

concentration->space->solver: direct
concentration->space->solver->use old initial guess: 1
concentration->space->solver->symmetric strategy: 0
concentration->space->solver->store symbolic: 0
concentration->space->solver->ell:               8
concentration->space->solver->max iteration:     200
concentration->space->solver->tolerance: 1e-5
concentration->space->solver->info: 1
concentration->space->solver->left precon:       ilu


%======================= Laplace Parameters ===============

laplace_->space->components: 2 % 2 for simple Laplace, 4 for Bi-Laplace
laplace_->space->polynomial degree[0]: 1
laplace_->space->polynomial degree[1]: 1
laplace_->space->polynomial degree[2]: 1
laplace_->space->polynomial degree[3]: 1
laplace_->space->dim: 2

laplace_->space->solver: direct
laplace_->space->solver->use old initial guess: 1
laplace_->space->solver->symmetric strategy: 0
laplace_->space->solver->store symbolic: 0
laplace_->space->solver->ell:               8
laplace_->space->solver->max iteration:     200
laplace_->space->solver->tolerance: 1.e-5
laplace_->space->solver->info: 1
laplace_->space->solver->left precon:       ilu
laplace_->space->mesh:     ${mesh_name}

% =================== OUTPUT =========================================

every: 1000
stokes->space->output[0]->ParaView animation: 1
stokes->space->output[0]->ParaView format: 1
stokes->space->output[0]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[0]->append index: 1
stokes->space->output[0]->index length: 9
stokes->space->output[0]->index decimals: 7

stokes->space->output[1]->ParaView animation: 1
stokes->space->output[1]->ParaView format: 1
stokes->space->output[1]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[1]->append index: 1
stokes->space->output[1]->index length: 9
stokes->space->output[1]->index decimals: 7

stokes->space->output[2]->ParaView animation: 1
stokes->space->output[2]->ParaView format: 1
stokes->space->output[2]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[2]->append index: 1
stokes->space->output[2]->index length: 9
stokes->space->output[2]->index decimals: 7

cellFlow->output->ParaView animation: 1
cellFlow->output->ParaView format: 1
cellFlow->output->write every i-th timestep: ${every}
cellFlow->output->append index: 1
cellFlow->output->index length: 9
cellFlow->output->index decimals: 7

surface_normals->output->ParaView animation: 1
surface_normals->output->ParaView format: 1
surface_normals->output->write every i-th timestep: ${every}
surface_normals->output->append index: 1
surface_normals->output->index length: 9
surface_normals->output->index decimals: 7

concentration->space->output->ParaView animation: 1
concentration->space->output->ParaView format: 1
concentration->space->output->write every i-th timestep: ${every}
%concentration->space->output->compression:  gzip
concentration->space->output->append index: 1
concentration->space->output->index length: 9
concentration->space->output->index decimals: 7

c_debugFields->output->ParaView animation: 1
c_debugFields->output->ParaView format: 1
c_debugFields->output->write every i-th timestep: ${every}
c_debugFields->output->append index: 1
c_debugFields->output->index length: 9
c_debugFields->output->index decimals: 7

%laplace_->space->output->filename: $./out/L_
%laplace_->space->output->ParaView animation: 1
%laplace_->space->output->ParaView format: 1
%laplace_->space->output->write every i-th timestep: ${every}
%laplace_->space->output->append index: 1
%laplace_->space->output->index length: 9
%laplace_->space->output->index decimals: 7

ns_debugFieldsP1->output->ParaView animation: 1
ns_debugFieldsP1->output->ParaView format: 1
ns_debugFieldsP1->output->write every i-th timestep: ${every}
ns_debugFieldsP1->output->append index: 1
ns_debugFieldsP1->output->index length: 9
ns_debugFieldsP1->output->index decimals: 7

conc_debugFieldsP2->output->ParaView animation: 1
conc_debugFieldsP2->output->ParaView format: 1
conc_debugFieldsP2->output->write every i-th timestep: ${every}
conc_debugFieldsP2->output->append index: 1
conc_debugFieldsP2->output->index length: 9
conc_debugFieldsP2->output->index decimals: 7

% ====================== MAIN INITFILE ====================

% helper problem to initialize all FeSpaces
stokes_ale->mesh: ${mesh_name}
stokes_ale->dim: ${mesh_dim}
stokes_ale->components: 3 % 4+${axisymmetric}

% ====================== ESTIMATORS =======================
adapt->strategy: 0   % 0=explicit, 1=implicit

WAIT: 1

%reinit->infinity value:						1.e15
%reinit->tolerance:							1.e-10
%reinit->maximal number of iteration steps: 	1000
%reinit->Gauss-Seidel iteration:				1
%reinit->boundary initialization:			1
%phase domain:										1



==> Parameter Files/Fig_S1_p20.txt <==

debug: 0

output_folder:  ./out

concentration_switch: 1       % 0: does not solve the concentration problem, 1: solves the concentration problem
grid_velocity_switch: 1      % 0: grid velocity / displacement off, 1: surface grid / displacement off

% ====================== TIMESTEPS ========================

adapt->max iteration: 1
adapt->max timestep iteration: 1
adapt->max time iteration: 1

adapt->timestep:        0.0000025
adapt->min timestep:    200/10
adapt->max timestep:    200*1000
adapt->start time:      0.0
adapt->end time:        1.5

% ============== CONCENTRATION PARAMETER ==========================
concentration_mesh_dim: 1
concentration_mesh_name: c_mesh

concentration->tau_koff:                    100                  % degenration rate
concentration->tau_kon_R:                   100                 % production rate

concentration->c_0:                         1                       % preferred concentration
concentration->f_factor:                    2                  % factor in front of the Hill equation

concentration->c_init:                      1                    % initial concentration
concentration->init_mode:                   1                 % 
concentration->magnitude:                   0.0001

concentration->random_seed:                 1
concentration->lower_bound:                 -0.0001
concentration->upper_bound:                 0.0001

concentration->min_concentration_change:    0.1

% ============== FLUID PARAMETER ==========================
stokes->viscosity_ratio:             0.1
stokes->outer_fluid_ratio:           0.01
stokes->nu:                          0.25
stokes->peclet:                      125
stokes->alpha:                       0 
stokes->sigma_c:		             100
stokes->eta_s_mode:                  3                   % function eta_s = eta_s0 * g(c) 
stokes->eta_s_parameter_p:           20            %1.  g(c)=1
                                                                    %2.  g(c)=c^2
                                                                    %3.  g(c)=(1+p)c^2/(p+c^2)
stokes->omega:                       0.001
stokes->volumeRestoreConstant:       0.125/${adapt->timestep}

mesh_dim: 2

dimension of world: 2
mesh_name: mesh

% ============== OTHER PARAMETER ==========================
axisymmetric: 1

% ====================== MESH =============================

mesh_folder: meshes
${mesh_name}->macro file name: ./${mesh_folder}/fluid_domain_0.5xfiner.2d
${mesh_name}->global refinements: 0
${mesh_name}->check: 0
stokes->space->mesh:     ${mesh_name}


${concentration_mesh_name}->macro file name: ./${mesh_folder}/active_surface_0.5xfiner.2d
${concentration_mesh_name}->global refinements: 0
${concentration_mesh_name}->check: 0
concentration->space->mesh:     ${concentration_mesh_name}


% =========== OUTPUT ==============================================

output_filename: $./out/output  % still to implement

% =========== OUTPUT 2D ==============================================

stokes->space->output[0]->filename: $./out/u1_
stokes->space->output[1]->filename: $./out/u2_
stokes->space->output[2]->filename: $./out/p_
cellFlow->output->filename: $./out/cell_flow
surface_normals->output->filename: $./out/surface_normals


concentration->space->output->filename: $./out/c_
c_debugFields->output->filename: $./out/c_debugFields
ns_debugFieldsP1->output->filename: $./out/stokes_debugFieldsP1_
conc_debugFieldsP2->output->filename: $./out/conc_debugFieldsP2_

% ============= PROBLEM-SPACES ==================================

stokes->space->components: 3
stokes->space->polynomial degree[0]: 2
stokes->space->polynomial degree[1]: 2
stokes->space->polynomial degree[2]: 1
stokes->space->dim: ${mesh_dim}


concentration->space->components: 1
concentration->space->polynomial degree[0]: 1
concentration->space->name: [c]
concentration->space->dim: ${concentration_mesh_dim}

% ================== SOLVER ======================================

stokes->space->solver: direct
stokes->space->solver->use old initial guess: 1
stokes->space->solver->symmetric strategy: 0
stokes->space->solver->store symbolic: 0
stokes->space->solver->ell:               8
stokes->space->solver->max iteration:     200
stokes->space->solver->tolerance: 1e-4              
stokes->space->solver->info: 1
stokes->space->solver->left precon:       ilu

concentration->space->solver: direct
concentration->space->solver->use old initial guess: 1
concentration->space->solver->symmetric strategy: 0
concentration->space->solver->store symbolic: 0
concentration->space->solver->ell:               8
concentration->space->solver->max iteration:     200
concentration->space->solver->tolerance: 1e-5
concentration->space->solver->info: 1
concentration->space->solver->left precon:       ilu


%======================= Laplace Parameters ===============

laplace_->space->components: 2 % 2 for simple Laplace, 4 for Bi-Laplace
laplace_->space->polynomial degree[0]: 1
laplace_->space->polynomial degree[1]: 1
laplace_->space->polynomial degree[2]: 1
laplace_->space->polynomial degree[3]: 1
laplace_->space->dim: 2

laplace_->space->solver: direct
laplace_->space->solver->use old initial guess: 1
laplace_->space->solver->symmetric strategy: 0
laplace_->space->solver->store symbolic: 0
laplace_->space->solver->ell:               8
laplace_->space->solver->max iteration:     200
laplace_->space->solver->tolerance: 1.e-5
laplace_->space->solver->info: 1
laplace_->space->solver->left precon:       ilu
laplace_->space->mesh:     ${mesh_name}

% =================== OUTPUT =========================================

every: 1000
stokes->space->output[0]->ParaView animation: 1
stokes->space->output[0]->ParaView format: 1
stokes->space->output[0]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[0]->append index: 1
stokes->space->output[0]->index length: 9
stokes->space->output[0]->index decimals: 7

stokes->space->output[1]->ParaView animation: 1
stokes->space->output[1]->ParaView format: 1
stokes->space->output[1]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[1]->append index: 1
stokes->space->output[1]->index length: 9
stokes->space->output[1]->index decimals: 7

stokes->space->output[2]->ParaView animation: 1
stokes->space->output[2]->ParaView format: 1
stokes->space->output[2]->write every i-th timestep: ${every}
%stokes->space->output->compression:  gzip
stokes->space->output[2]->append index: 1
stokes->space->output[2]->index length: 9
stokes->space->output[2]->index decimals: 7

cellFlow->output->ParaView animation: 1
cellFlow->output->ParaView format: 1
cellFlow->output->write every i-th timestep: ${every}
cellFlow->output->append index: 1
cellFlow->output->index length: 9
cellFlow->output->index decimals: 7

surface_normals->output->ParaView animation: 1
surface_normals->output->ParaView format: 1
surface_normals->output->write every i-th timestep: ${every}
surface_normals->output->append index: 1
surface_normals->output->index length: 9
surface_normals->output->index decimals: 7

concentration->space->output->ParaView animation: 1
concentration->space->output->ParaView format: 1
concentration->space->output->write every i-th timestep: ${every}
%concentration->space->output->compression:  gzip
concentration->space->output->append index: 1
concentration->space->output->index length: 9
concentration->space->output->index decimals: 7

c_debugFields->output->ParaView animation: 1
c_debugFields->output->ParaView format: 1
c_debugFields->output->write every i-th timestep: ${every}
c_debugFields->output->append index: 1
c_debugFields->output->index length: 9
c_debugFields->output->index decimals: 7

%laplace_->space->output->filename: $./out/L_
%laplace_->space->output->ParaView animation: 1
%laplace_->space->output->ParaView format: 1
%laplace_->space->output->write every i-th timestep: ${every}
%laplace_->space->output->append index: 1
%laplace_->space->output->index length: 9
%laplace_->space->output->index decimals: 7

ns_debugFieldsP1->output->ParaView animation: 1
ns_debugFieldsP1->output->ParaView format: 1
ns_debugFieldsP1->output->write every i-th timestep: ${every}
ns_debugFieldsP1->output->append index: 1
ns_debugFieldsP1->output->index length: 9
ns_debugFieldsP1->output->index decimals: 7

conc_debugFieldsP2->output->ParaView animation: 1
conc_debugFieldsP2->output->ParaView format: 1
conc_debugFieldsP2->output->write every i-th timestep: ${every}
conc_debugFieldsP2->output->append index: 1
conc_debugFieldsP2->output->index length: 9
conc_debugFieldsP2->output->index decimals: 7

% ====================== MAIN INITFILE ====================

% helper problem to initialize all FeSpaces
stokes_ale->mesh: ${mesh_name}
stokes_ale->dim: ${mesh_dim}
stokes_ale->components: 3 % 4+${axisymmetric}

% ====================== ESTIMATORS =======================
adapt->strategy: 0   % 0=explicit, 1=implicit

WAIT: 1

%reinit->infinity value:						1.e15
%reinit->tolerance:							1.e-10
%reinit->maximal number of iteration steps: 	1000
%reinit->Gauss-Seidel iteration:				1
%reinit->boundary initialization:			1
%phase domain:										1


